Quantum mirrors of cubic planar graph Legendrians

For a certain class of Legendrian surfaces in the five-sphere, associated to cubic planar graphs, we show that the all-genus skein-valued holomorphic curve invariants of any filling are annihilated by certain explicit skein-valued operator equations.

==> directories.json <==
[]

==> documents.json <==
[
    {
        "id": "8f3e3b1d-584a-4d93-9e73-fa58b310ccf9",
        "name": "Spiderfight",
        "settings": "{}"
    }
]

==> resources-info.json <==
[]

==> tree.json <==
{"id":null,"documentIds":["8f3e3b1d-584a-4d93-9e73-fa58b310ccf9"],"directories":[]}

==> ver.txt <==
2
